Adding Stroboscopic Muon Information For Reduction of Systematic Uncertainties in DUNE

Muons have a similar latency/energy correlation from pion decay as do the neutrinos, and hence in each time-slice in a stroboscopic analysis measurements of their momentum spectra can reduce systematic uncertainties due to flux. There are, however, unique issues for muons: 1) during standard neutrino data-taking muon measurements in the forward direction must be in formidable high-flux high-radiation environments; 2) because of the very high incident hadron flux in the Absorber Hall, muons must be detected after a thick absorber, imposing a range cutoff at a momentum much above the minimum neutrino momentum of interest; 3) the muon velocity, unlike that of neutrinos, differs from $c$, and so the muon detected time will require correction for the muon flight path, requiring measurement of the muon momentum; 4) multiple scattering is significant for low-momentum muons, and so a `good geometry' is essential for precision muon flux measurements; and 5) developments in psec timing allow muon momenta in the momentum region of interest to be measured precisely by time-of-flight over short distances with photodetectors of a few-psec resolution. Here we advocate that a program of extensive precise low-intensity muon momentum spectrum measurements be carried out early in the LBNF program before the Absorber Hall becomes too hot. The low-momentum muon spectra taken in this experiment would be cross-normalized to the high-intensity neutrino data through the currently planned muon monitors which can operate in both the low and high intensity geometries. While beyond the scope of uniquely muon-related issues, the note includes a proposal for an long-base-line oscillation analysis strategy that exploits stroboscopic information for both neutrinos and muons to reduce systematic uncertainties on the neutrino fluxes and event selection in Far and Near detectors.

==> arclark_bibtex.txt <==
@article{Clark:1974rd,
      author         = "Clark, A. R. and Elioff, T. and Frisch, Henry J. and
                        Johnson, R. P. and Kerth, L. T. and Shen, G. and Wenzel,
                        W. A.",
      title          = "{Neutrino mass limits from the k0(l) ---> pi+- l-+ nu
                        decay spectra}",
      journal        = "Phys. Rev.",
      volume         = "D9",
      year           = "1974",
      pages          = "533-540",
      doi            = "10.1103/PhysRevD.9.533",
      SLACcitation   = "%%CITATION = PHRVA,D9,533;%%"
}


==> de_gouvea_email.txt <==
From degouvea@northwestern.edu Sat Jun  1 12:15:05 2019
Date: Sat, 1 Jun 2019 12:14:58
From: Andre Luiz De Gouvea <degouvea@northwestern.edu>
To: "Wetstein, Matthew J [PHYSA]" <wetstein@iastate.edu>
Cc: Henry J. Frisch <frisch@hep.uchicago.edu>, Andrey L Elagin <elagin@hep.uchicago.edu>, Evan Angelico <ejangelico@uchicago.edu>
Subject: Re: Talking about stroboscopic neutrino reconstruction


Hi Matt,


I'd be happy to talk some more when you are in the Chicago area. I will bring
this up with Kevin when I see him this week to find out if he is interested. I
expect to be around between June 17 and July 1.


Cheers,


André


________________________________________________________________________________
From: Wetstein, Matthew J [PHYSA] <wetstein@iastate.edu>
Sent: Friday, May 31, 2019 4:00 PM
To: Andre Luiz De Gouvea
Cc: Henry J. Frisch; Andrey L Elagin; Evan Angelico
Subject: Talking about stroboscopic neutrino reconstruction  
Hi André,

Henry Frisch (cc'ed) spoke to you recently about work we were doing on using
neutrino beam timing to select different energy spectra from wide-band beams.
I've linked to the arXiv pre-print inline below. 

We'd like to meet with you and possibly also Kevin Kelly to discuss the physics
implications, some time soon. Would you be interested. If so, what is your
availability like in late June, early July?

I will be in the Chicago are starting on June 17th. Would be great to see you!

Best,
Matt

https://arxiv.org/abs/1904.01611
[1904.01611] Energy and Flavor Discrimination Using Precision Time Structure in
On-Axis Neutrino Beams - arxiv.org
Abstract: We propose to use a higher-frequency RF bunch structure for the
primary proton beam on target and precision timing to select different energy
and flavor spectra from a wide-band neutrino beam, based on the relative arrival
times of the neutrinos with respect to the RF bunch structure. This stroboscopic
approach is an alternative to techniques that select different neutrino energy
...
arxiv.org






